Anchor-Based AI Approach for Pre-Crash Object Detection Utilizing Micro-Doppler Signatures in Automotive Radar

Advanced automated driving presents significant potential to improve modern automotive safety systems, but it depends highly on the reliable activation of restraint systems. Forward-looking sensors are crucial for immediate and precise object detection. Recent developments in automotive radar technology enable detailed environment detection and the recognition of high-resolution features, such as micro-Doppler signatures. Combined with advanced AI techniques, these features significantly enhance object detection and improve the accuracy of kinematic parameter estimation. This is essential for the early and reliable activation of irreversible safety systems, such as smart airbags and adaptive seat belts. Therefore, an anchor-based AI model is presented, designed to process high-resolution radar data with an explicit focus on micro-Doppler signatures to improve pre-crash object detection. Furthermore, these signatures can improve the accuracy of kinematic object parameter estimation and reduce false negatives, especially in the critical near-field. To address the challenges of sparse and fluctuating radar point clouds, an innovative radar-image dilation technique on the feature input channels was developed to amplify local radar patterns, like micro-Doppler features. Therefore, this approach increases the system's reliability and increases its ability to detect objects in pre-crash scenarios despite radar multipath reflections and ghost objects. In order to investigate the applicability and compare the model's performance with advanced automotive radar tracking methods, a radar data set using series sensors and pre-crash relevant scenarios was recorded. The results demonstrate the advantages of the anchor-based AI model over established tracking approaches. It excels at estimating object parameters in dynamic scenarios and underscores its ability to process different data sets effectively.

==> figures/Results/Dilation/FR_112/RadarLog_112_Dilation_Detections.dat <==
xcor		 ycor		 velo		 RCS		 
-1.33		 2.00		 -14.02		 -101.61		 
-1.31		 2.01		 -14.02		 -101.47		 
-1.62		 2.87		 -1.65		 -96.53		 
-1.60		 2.89		 -1.65		 -97.33		 
-1.57		 3.02		 -1.21		 -68.76		 
-1.80		 3.46		 -14.47		 -104.19		 
-1.50		 2.94		 -0.32		 -78.83		 
-1.54		 3.03		 -1.21		 -72.38		 
-1.77		 3.48		 -14.47		 -104.16		 
-1.16		 2.33		 -1.14		 -65.50		 
-1.20		 2.42		 -1.14		 -61.20		 
-1.25		 2.51		 -1.14		 -60.21		 
-1.47		 2.95		 -0.32		 -79.21		 
-1.18		 2.43		 -1.14		 -57.93		 
-1.23		 2.52		 -1.14		 -65.78		 
-1.27		 2.61		 -1.14		 -64.33		 
-1.42		 2.98		 -0.51		 -88.95		 
-1.45		 3.19		 -0.25		 -85.09		 
-1.30		 2.92		 -0.51		 -83.71		 
-2.23		 5.03		 -0.70		 -96.46		 
-2.60		 5.85		 -2.47		 -94.15		 
-2.19		 5.04		 -12.37		 -101.74		 
-2.15		 5.06		 -12.37		 -101.96		 
-1.30		 3.14		 -1.08		 -83.70		 
-1.30		 3.14		 -1.02		 -90.13		 
-1.34		 3.23		 -0.38		 -86.16		 
-2.45		 5.91		 -2.41		 -98.47		 
-2.83		 6.84		 -7.30		 -100.99		 
-1.27		 3.15		 -1.08		 -84.34		 
-1.27		 3.15		 -1.02		 -89.84		 
-2.47		 6.12		 -2.54		 -89.64		 
-2.78		 6.86		 -7.30		 -101.41		 
-1.54		 3.91		 -1.21		 -78.21		 
-1.98		 5.02		 -2.47		 -91.79		 
-2.42		 6.14		 -2.54		 -91.15		 
-2.41		 6.25		 -2.60		 -82.89		 
-1.23		 3.28		 -1.27		 -68.60		 
-1.62		 4.31		 -0.51		 -99.52		 
-1.72		 4.59		 -8.69		 -102.17		 
-2.36		 6.27		 -2.60		 -81.76		 
-1.58		 4.32		 -0.51		 -99.43		 
-2.03		 5.54		 -14.28		 -100.70		 
-0.84		 2.35		 -1.21		 -60.06		 
-1.18		 3.30		 -1.08		 -84.59		 
-1.58		 4.43		 -0.51		 -100.35		 
-1.00		 3.04		 -1.27		 -52.19		 
-0.94		 2.95		 -1.27		 -54.78		 
-1.40		 4.38		 -1.27		 -73.95		 
-2.50		 7.81		 -0.25		 -101.24		 
-0.92		 2.96		 -1.33		 -58.22		 
-1.37		 4.39		 -1.27		 -74.12		 
-1.70		 5.96		 -0.82		 -90.58		 
-1.89		 6.64		 -0.63		 -96.00		 
-1.01		 3.66		 -1.33		 -74.98		 
-1.09		 3.95		 -2.60		 -98.66		 
-1.38		 5.01		 -0.89		 -97.12		 
-1.91		 6.94		 -0.44		 -97.70		 
-0.93		 3.48		 -2.35		 -100.03		 
-1.06		 3.96		 -2.60		 -95.97		 
-1.86		 6.96		 -0.44		 -96.27		 
-0.90		 3.49		 -2.35		 -100.39		 
-0.93		 3.58		 -1.40		 -80.61		 
-1.27		 4.94		 -1.27		 -79.90		 
-1.33		 5.34		 -1.27		 -82.49		 
-1.79		 7.18		 -2.67		 -89.94		 
-1.36		 5.64		 -1.33		 -74.24		 
-1.36		 5.64		 -1.27		 -77.74		 
-0.57		 2.43		 -1.02		 -92.71		 
-0.88		 3.80		 -1.40		 -78.86		 
-0.97		 4.19		 -2.54		 -93.48		 
-1.22		 5.26		 -1.27		 -76.78		 
-1.31		 5.65		 -1.33		 -75.72		 
-1.31		 5.65		 -1.27		 -71.33		 
-1.31		 5.65		 -1.21		 -81.99		 
-1.97		 8.47		 -8.69		 -102.43		 
-0.55		 2.44		 -1.02		 -93.43		 
-0.85		 3.81		 -1.33		 -71.09		 
-1.18		 5.27		 -1.33		 -79.80		 
-1.27		 5.66		 -1.21		 -90.55		 
-1.90		 8.49		 -8.69		 -100.39		 
-1.14		 5.28		 -1.33		 -80.96		 
-1.48		 6.84		 -15.61		 -100.79		 
-1.58		 7.33		 -1.33		 -90.09		 
-1.44		 6.95		 -2.73		 -92.01		 
-1.50		 7.25		 -1.33		 -88.00		 
-1.52		 7.34		 -1.33		 -90.21		 
-1.19		 5.98		 -2.79		 -94.75		 
-1.35		 6.77		 -1.33		 -80.45		 
-1.39		 6.96		 -2.73		 -90.98		 
-1.45		 7.26		 -1.33		 -87.27		 
-1.14		 5.99		 -2.73		 -76.46		 
-1.18		 6.19		 -2.67		 -69.72		 
-1.29		 6.78		 -1.33		 -80.27		 
-1.33		 6.97		 -1.33		 -81.69		 
-0.84		 4.62		 -2.35		 -100.34		 
-1.13		 6.20		 -2.73		 -76.10		 
-1.24		 6.79		 -1.27		 -83.66		 
-1.28		 6.98		 -1.27		 -85.51		 
-1.29		 7.08		 -2.67		 -88.54		 
-0.43		 2.46		 -0.95		 -94.14		 
-0.79		 4.53		 -2.86		 -95.45		 
-0.81		 4.63		 -2.35		 -100.07		 
-1.19		 6.80		 -2.73		 -86.35		 
-1.24		 7.09		 -4.19		 -103.80		 
-1.24		 7.09		 -2.67		 -87.60		 
-1.38		 7.88		 -11.17		 -103.89		 
-1.48		 8.47		 -12.82		 -103.47		 
-0.41		 2.47		 -0.95		 -94.03		 
-0.77		 4.64		 -2.86		 -96.42		 
-1.13		 6.81		 -2.73		 -85.73		 
-1.15		 6.91		 -2.67		 -83.85		 
-1.18		 7.10		 -4.19		 -104.42		 
-1.35		 8.09		 -4.00		 -96.24		 
-1.35		 8.09		 -1.40		 -93.61		 
-0.73		 4.64		 -2.54		 -68.86		 
-0.91		 5.73		 -1.08		 -94.61		 
-1.09		 6.91		 -2.73		 -86.73		 
-1.22		 7.70		 -2.73		 -100.99		 
-1.28		 8.10		 -4.00		 -95.59		 
-1.28		 8.10		 -1.40		 -94.09		 
-0.39		 2.57		 -0.95		 -88.43		 
-0.64		 4.25		 -1.33		 -72.60		 
-0.70		 4.65		 -2.47		 -81.34		 
-0.71		 4.75		 -2.54		 -77.95		 
-0.86		 5.74		 -1.08		 -97.13		 
-0.88		 5.83		 -1.08		 -89.69		 
-1.01		 6.72		 -4.00		 -95.30		 
-1.19		 7.91		 -4.06		 -98.47		 
-1.20		 8.01		 -0.70		 -87.17		 
-1.26		 8.41		 -5.33		 -103.37		 
-0.60		 4.26		 -1.33		 -71.52		 
-0.68		 4.75		 -2.54		 -79.19		 
-0.83		 5.84		 -1.08		 -92.76		 
-0.94		 6.63		 -4.70		 -103.08		 
-0.96		 6.73		 -1.27		 -76.46		 
-0.97		 6.83		 -4.00		 -92.28		 
-1.11		 7.82		 -4.06		 -93.37		 
-1.14		 8.02		 -0.70		 -88.20		 
-1.17		 8.22		 -1.40		 -89.82		 
-0.64		 4.76		 -2.47		 -89.83		 
-0.80		 5.95		 -1.08		 -91.43		 
-0.90		 6.74		 -4.06		 -99.68		 
-0.93		 6.94		 -2.60		 -89.01		 
-1.04		 7.73		 -3.93		 -99.29		 
-1.05		 7.83		 -4.06		 -93.87		 
-1.06		 7.93		 -0.82		 -80.83		 
-1.10		 8.23		 -1.40		 -88.96		 
-1.12		 8.33		 -1.40		 -87.16		 
-1.17		 8.72		 -6.35		 -101.12		 
-0.45		 3.57		 -1.40		 -74.74		 
-0.60		 4.76		 -2.47		 -89.49		 
-0.75		 5.95		 -1.08		 -96.32		 
-0.85		 6.75		 -4.06		 -99.70		 
-0.86		 6.85		 -3.43		 -101.73		 
-0.98		 7.74		 -3.93		 -99.56		 
-1.00		 7.94		 -0.82		 -81.68		 
-1.00		 7.94		 -0.76		 -78.26		 
-1.01		 8.04		 -0.76		 -79.99		 
-1.10		 8.73		 -6.35		 -100.82		 
-0.26		 2.18		 -1.08		 -100.07		 
-0.27		 2.28		 -1.46		 -70.30		 
-0.27		 2.28		 -1.27		 -43.71		 
-0.41		 3.48		 -1.40		 -70.35		 
-0.95		 8.04		 -0.76		 -80.46		 
-1.03		 8.74		 -10.28		 -101.40		 
-0.22		 1.99		 -1.40		 -88.26		 
-0.24		 2.19		 -1.21		 -77.24		 
-0.25		 2.29		 -1.52		 -84.74		 
-0.25		 2.29		 -1.46		 -63.65		 
-0.25		 2.29		 -1.40		 -40.12		 
-0.25		 2.29		 -1.33		 -32.79		 
-0.25		 2.29		 -1.27		 -43.81		 
-0.26		 2.39		 -1.40		 -40.51		 
-0.26		 2.39		 -1.33		 -31.72		 
-0.69		 6.26		 -1.40		 -78.74		 
-0.73		 6.66		 -1.40		 -84.62		 
-0.96		 8.75		 -10.28		 -101.70		 
-0.20		 1.99		 -1.40		 -86.36		 
-0.22		 2.19		 -1.21		 -76.85		 
-0.23		 2.29		 -1.40		 -43.82		 
-0.24		 2.39		 -1.52		 -81.96		 
-0.24		 2.39		 -1.46		 -62.06		 
-0.24		 2.39		 -1.40		 -38.87		 
-0.37		 3.58		 -1.46		 -84.92		 
-0.63		 6.17		 -1.40		 -90.41		 
-0.64		 6.27		 -1.40		 -79.55		 
-0.64		 6.27		 -1.33		 -68.76		 
-0.65		 6.37		 -1.27		 -73.70		 
-0.68		 6.67		 -1.40		 -84.41		 
-0.84		 8.26		 -13.45		 -103.18		 
-0.22		 2.39		 -1.52		 -82.27		 
-0.34		 3.58		 -1.46		 -85.92		 
-0.59		 6.27		 -1.27		 -72.54		 
-0.78		 8.26		 -13.45		 -101.14		 
-0.23		 2.69		 -1.33		 -36.49		 
-0.39		 4.48		 -1.40		 -84.17		 
-0.69		 7.97		 -2.79		 -100.73		 
-0.17		 2.19		 -1.14		 -92.01		 
-0.21		 2.69		 -1.40		 -41.94		 
-0.21		 2.69		 -1.33		 -38.27		 
-0.35		 4.49		 -1.40		 -84.35		 
-0.41		 5.28		 -2.47		 -91.78		 
-0.67		 8.57		 -3.68		 -98.88		 
-0.15		 2.19		 -1.14		 -92.43		 
-0.19		 2.69		 -1.40		 -41.98		 
-0.50		 7.08		 -2.16		 -100.61		 
-0.41		 6.49		 -1.27		 -85.27		 
-0.44		 7.09		 -2.16		 -100.23		 
-0.22		 3.99		 -0.70		 -95.51		 
-0.30		 5.49		 -1.40		 -91.45		 
-0.36		 6.49		 -1.27		 -85.51		 
-0.46		 8.39		 -3.81		 -101.76		 
-0.12		 2.60		 -1.46		 -70.94		 
-0.12		 2.60		 -1.40		 -45.18		 
-0.12		 2.60		 -1.33		 -40.77		 
-0.19		 4.00		 -0.70		 -95.62		 
-0.10		 2.60		 -1.46		 -71.52		 
-0.10		 2.60		 -1.40		 -45.89		 
-0.16		 4.00		 -0.63		 -92.45		 
-0.16		 4.10		 -0.70		 -91.60		 
-0.25		 6.30		 -2.47		 -98.27		 
-0.08		 2.70		 -1.52		 -77.90		 
-0.13		 4.20		 -0.70		 -94.09		 
-0.08		 3.30		 -0.70		 -92.43		 
-0.10		 4.20		 -0.70		 -94.11		 
-0.05		 3.30		 -0.89		 -90.53		 
-0.12		 7.60		 -1.08		 -102.24		 
-0.03		 3.30		 -0.89		 -91.12		 
-0.03		 3.30		 -0.76		 -91.20		 
-0.03		 4.20		 -0.76		 -95.21		 
0.00		 3.30		 -0.76		 -91.64		 
0.03		 3.70		 -0.63		 -94.91		 
0.06		 3.70		 -0.63		 -94.40		 
0.14		 3.70		 -1.90		 -95.65		 
0.15		 3.90		 -1.46		 -97.86		 
0.17		 3.70		 -1.97		 -94.38		 
0.18		 3.90		 -1.46		 -98.01		 
0.18		 3.90		 -0.76		 -97.04		 
0.16		 3.00		 -2.60		 -96.62		 
0.20		 3.59		 -1.97		 -92.23		 
0.20		 3.69		 -1.97		 -94.84		 
0.19		 2.99		 -2.60		 -95.89		 
0.20		 2.79		 -1.59		 -78.60		 
0.22		 2.79		 -1.59		 -74.40		 
0.23		 2.89		 -1.59		 -72.93		 
0.23		 2.89		 -1.52		 -72.77		 
0.23		 2.99		 -2.54		 -94.64		 
0.23		 2.99		 -1.59		 -78.31		 
0.30		 3.89		 -0.57		 -92.82		 
0.24		 2.79		 -1.97		 -83.02		 
0.25		 2.89		 -1.78		 -74.78		 
0.25		 2.89		 -1.40		 -50.27		 
0.26		 2.99		 -2.54		 -96.30		 
0.26		 2.99		 -1.84		 -83.47		 
0.26		 2.99		 -1.46		 -71.81		 
0.27		 3.09		 -2.28		 -85.81		 
0.36		 4.18		 -1.59		 -98.88		 
0.39		 4.48		 -0.32		 -95.67		 
0.26		 2.79		 -1.97		 -82.60		 
0.26		 2.79		 -1.90		 -79.46		 
0.26		 2.79		 -1.84		 -86.35		 
0.26		 2.79		 -1.71		 -72.64		 
0.26		 2.79		 -1.65		 -74.23		 
0.27		 2.89		 -2.41		 -87.50		 
0.27		 2.89		 -2.09		 -83.28		 
0.27		 2.89		 -1.97		 -73.29		 
0.27		 2.89		 -1.78		 -75.98		 
0.27		 2.89		 -1.71		 -67.59		 
0.27		 2.89		 -1.65		 -68.99		 
0.27		 2.89		 -1.40		 -52.27		 
0.27		 2.89		 -1.33		 -45.69		 
0.28		 2.99		 -1.84		 -82.97		 
0.28		 2.99		 -1.78		 -83.59		 
0.28		 2.99		 -1.46		 -75.30		 
0.29		 3.09		 -2.28		 -85.34		 
0.38		 4.08		 -1.40		 -74.25		 
0.38		 4.08		 -1.33		 -67.50		 
0.42		 4.48		 -0.32		 -95.86		 
0.28		 2.79		 -1.84		 -85.70		 
0.28		 2.79		 -1.71		 -71.06		 
0.28		 2.79		 -1.65		 -74.98		 
0.29		 2.89		 -2.41		 -82.64		 
0.29		 2.89		 -2.35		 -80.61		 
0.29		 2.89		 -1.97		 -74.41		 
0.29		 2.89		 -1.90		 -72.38		 
0.29		 2.89		 -1.84		 -81.75		 
0.29		 2.89		 -1.71		 -67.97		 
0.29		 2.89		 -1.65		 -69.11		 
0.29		 2.89		 -1.33		 -46.40		 
0.30		 2.98		 -2.41		 -76.68		 
0.30		 2.98		 -2.35		 -78.78		 
0.30		 2.98		 -1.97		 -73.85		 
0.30		 2.98		 -1.90		 -76.39		 
0.30		 2.98		 -1.71		 -74.61		 
0.30		 2.98		 -1.65		 -74.48		 
0.31		 3.08		 -2.35		 -86.26		 
0.32		 2.88		 -2.35		 -81.62		 
0.32		 2.88		 -1.84		 -79.62		 
0.33		 2.98		 -2.47		 -90.11		 
0.33		 2.98		 -2.35		 -80.67		 
0.33		 2.98		 -2.03		 -85.86		 
0.33		 2.98		 -1.97		 -75.71		 
0.33		 2.98		 -1.90		 -77.21		 
0.33		 2.98		 -1.65		 -75.48		 
0.34		 3.08		 -2.41		 -85.70		 
0.34		 2.88		 -2.03		 -78.45		 
0.35		 2.98		 -2.03		 -75.35		 
0.36		 3.08		 -2.41		 -84.50		 
0.53		 4.47		 -0.25		 -94.94		 
0.36		 2.88		 -2.03		 -83.15		 
0.39		 3.08		 -1.65		 -87.95		 
0.56		 4.46		 -0.25		 -93.98		 
0.39		 2.87		 -2.16		 -75.00		 
0.41		 3.07		 -1.65		 -89.45		 
0.42		 2.97		 -2.16		 -75.62		 
1.29		 4.52		 -2.03		 -99.30		 
1.05		 2.49		 -11.17		 -101.11		 
1.24		 1.94		 -7.68		 -101.53		 
1.26		 1.93		 -7.68		 -101.69		 
1.44		 1.80		 -7.87		 -100.53		 
1.46		 1.78		 -7.87		 -100.66		 


==> figures/Results/Dilation/FR_112/RadarLog_112_Dilation_GT.dat <==
xcor		 ycor		 
0.51		 2.04		 
0.49		 6.98		 
-1.53		 6.96		 
-1.51		 2.02		 
0.51		 2.04		 


==> figures/Results/Dilation/FR_112/RadarLog_112_Dilation_Pred.dat <==
xcor		 ycor		 
0.75		 2.08		 
0.09		 7.05		 
-1.92		 6.79		 
-1.27		 1.82		 
0.75		 2.08		 


==> figures/Results/Dilation/FR_141/RadarLog_141_Dilation_Detections.dat <==
xcor		 ycor		 velo		 RCS		 
-1.73		 1.67		 -8.44		 -102.52		 
-4.17		 4.03		 -11.49		 -100.83		 
-4.78		 4.84		 -0.44		 -89.14		 
-4.73		 4.89		 -0.44		 -87.97		 
-4.62		 4.99		 -0.38		 -85.84		 
-1.28		 1.41		 -0.51		 -60.49		 
-4.57		 5.04		 -0.38		 -86.43		 
-1.31		 1.51		 -0.51		 -59.51		 
-1.73		 2.07		 -1.02		 -92.06		 
-1.20		 1.47		 -0.57		 -47.38		 
-3.35		 4.10		 -0.89		 -93.49		 
-1.25		 1.56		 -0.57		 -46.78		 
-3.31		 4.14		 -0.89		 -93.58		 
-3.38		 4.22		 -0.89		 -92.00		 
-3.38		 4.22		 -0.82		 -92.48		 
-4.19		 5.23		 -0.38		 -83.03		 
-1.48		 1.89		 -0.44		 -77.17		 
-0.91		 1.19		 -2.22		 -97.01		 
-1.46		 1.90		 -0.44		 -79.08		 
-4.08		 5.31		 -0.32		 -89.01		 
-3.61		 4.79		 -0.63		 -97.38		 
-3.97		 5.27		 -0.32		 -89.74		 
-4.27		 5.67		 -1.46		 -99.00		 
-0.89		 1.21		 -2.28		 -100.26		 
-1.01		 1.37		 -0.51		 -64.83		 
-3.92		 5.31		 -0.32		 -89.78		 
-4.22		 5.71		 -1.46		 -98.00		 
-0.88		 1.22		 -2.28		 -100.24		 
-1.00		 1.38		 -0.51		 -66.44		 
-3.52		 4.86		 -0.70		 -93.67		 
-1.68		 2.37		 -1.21		 -95.03		 
-2.66		 3.75		 -0.57		 -95.39		 
-1.65		 2.38		 -1.21		 -94.89		 
-1.28		 1.91		 -0.32		 -86.41		 
-2.39		 3.58		 -0.63		 -88.09		 
-3.05		 4.58		 -0.95		 -96.08		 
-2.35		 3.60		 -0.63		 -89.16		 
-2.95		 4.52		 -0.95		 -97.11		 
-3.01		 4.60		 -0.95		 -96.03		 
-1.19		 1.85		 -0.32		 -85.67		 
-1.17		 1.86		 -0.32		 -85.88		 
-1.62		 2.64		 -1.14		 -90.72		 
-3.19		 5.20		 -3.17		 -102.37		 
-1.29		 2.14		 -0.70		 -54.57		 
-1.75		 2.91		 -1.46		 -68.54		 
-3.15		 5.23		 -3.17		 -102.60		 
-1.12		 1.90		 -0.38		 -82.73		 
-1.27		 2.15		 -0.63		 -59.07		 
-1.73		 2.93		 -1.46		 -68.57		 
-0.90		 1.56		 -1.90		 -98.78		 
-0.89		 1.57		 -1.90		 -98.36		 
-3.20		 5.66		 -0.70		 -93.22		 
-0.73		 1.31		 -0.44		 -86.97		 
-1.08		 2.03		 -0.38		 -82.52		 
-2.67		 5.03		 -5.01		 -102.15		 
-1.94		 3.73		 -10.41		 -103.20		 
-2.66		 5.71		 -15.42		 -99.38		 
-1.20		 2.64		 -5.27		 -100.40		 
-1.66		 3.64		 -1.52		 -63.12		 
-2.61		 5.73		 -15.42		 -100.67		 
-3.06		 6.74		 -0.70		 -97.17		 
-1.18		 2.65		 -5.27		 -100.57		 
-1.95		 4.49		 -2.16		 -94.31		 
-2.27		 5.23		 -0.38		 -93.78		 
-2.31		 5.32		 -0.32		 -92.12		 
-2.95		 6.79		 -8.25		 -103.09		 
-1.91		 4.51		 -2.16		 -95.31		 
-2.27		 5.34		 -0.32		 -91.23		 
-2.97		 7.00		 -7.17		 -102.08		 
-2.91		 7.02		 -7.17		 -102.35		 
-2.06		 5.10		 -0.25		 -101.24		 
-2.57		 6.51		 -5.58		 -101.16		 
-2.75		 6.98		 -7.11		 -102.14		 
-2.52		 6.53		 -5.58		 -101.63		 
-1.09		 2.90		 -9.58		 -99.82		 
-2.32		 6.18		 -7.80		 -103.31		 
-2.27		 6.20		 -7.80		 -103.23		 
-2.41		 6.57		 -5.65		 -103.51		 
-0.81		 2.26		 -1.33		 -89.54		 
-0.79		 2.27		 -1.33		 -89.64		 
-2.23		 6.42		 -6.16		 -99.30		 
-0.43		 1.33		 -0.76		 -39.73		 
-0.53		 1.72		 -0.76		 -35.57		 
-0.53		 1.72		 -0.70		 -36.15		 
-0.38		 1.24		 -0.76		 -42.38		 
-0.38		 1.24		 -0.70		 -44.65		 
-0.38		 1.24		 -0.51		 -82.55		 
-0.52		 1.72		 -0.76		 -34.81		 
-0.37		 1.25		 -0.76		 -41.29		 
-0.37		 1.25		 -0.70		 -42.10		 
-1.55		 5.28		 -2.28		 -89.64		 
-0.66		 2.31		 -0.89		 -81.82		 
-0.35		 1.25		 -1.02		 -89.65		 
-0.35		 1.25		 -0.89		 -71.10		 
-0.64		 2.31		 -0.89		 -80.94		 
-1.49		 5.40		 -1.08		 -101.66		 
-1.97		 7.13		 -0.82		 -99.38		 
-0.34		 1.26		 -0.89		 -72.74		 
-0.64		 2.42		 -1.52		 -77.37		 
-0.62		 2.42		 -1.52		 -79.10		 
-0.62		 2.42		 -1.46		 -80.07		 
-0.75		 2.90		 -1.08		 -94.06		 
-0.85		 3.29		 -1.52		 -67.01		 
-0.90		 3.49		 -1.27		 -86.91		 
-2.00		 7.75		 -9.71		 -101.74		 
-0.73		 2.91		 -1.08		 -94.44		 
-0.82		 3.30		 -1.52		 -65.80		 
-0.87		 3.49		 -1.27		 -87.06		 
-0.54		 2.24		 -0.70		 -54.65		 
-1.22		 5.26		 -1.52		 -82.54		 
-1.25		 5.36		 -1.52		 -79.98		 
-0.50		 2.24		 -0.76		 -55.57		 
-1.20		 5.37		 -1.46		 -79.15		 
-0.49		 2.25		 -0.76		 -56.55		 
-1.16		 5.38		 -1.46		 -80.31		 
-0.51		 2.55		 -1.21		 -89.64		 
-0.84		 4.62		 -2.35		 -88.95		 
-0.95		 5.21		 -1.52		 -81.00		 
-0.45		 2.56		 -3.81		 -98.46		 
-0.46		 2.66		 -5.33		 -98.94		 
-0.81		 4.63		 -2.35		 -89.56		 
-0.81		 4.63		 -2.28		 -86.21		 
-0.42		 2.77		 -4.51		 -94.83		 
-0.55		 3.66		 -0.82		 -83.67		 
-0.22		 1.58		 -1.59		 -95.48		 
-0.82		 5.74		 -1.52		 -84.99		 
-0.20		 1.49		 -15.48		 -101.22		 
-0.21		 1.59		 -1.59		 -95.57		 
-0.36		 2.68		 -4.95		 -95.87		 
-0.77		 5.75		 -1.52		 -85.21		 
-0.35		 2.78		 -1.78		 -100.07		 
-0.67		 5.66		 -1.59		 -91.26		 
-0.52		 4.77		 -0.82		 -93.36		 
-0.62		 5.67		 -1.59		 -88.72		 
-0.09		 0.90		 -0.76		 -85.78		 
-0.37		 3.58		 -0.82		 -79.27		 
-0.49		 4.78		 -0.82		 -94.07		 
-0.59		 5.77		 -1.59		 -94.96		 
-0.15		 1.59		 -1.33		 -97.46		 
-0.33		 3.48		 -0.82		 -81.30		 
-0.54		 5.77		 -1.59		 -94.70		 
-0.30		 3.49		 -0.82		 -81.15		 
-0.31		 3.59		 -1.40		 -73.27		 
-0.28		 3.59		 -1.40		 -71.47		 
-0.28		 3.59		 -0.76		 -69.71		 
-0.12		 1.70		 -1.33		 -98.76		 
-0.25		 3.59		 -0.76		 -71.27		 
-0.25		 3.59		 -0.70		 -74.87		 
-0.34		 4.79		 -0.51		 -101.04		 
-0.22		 3.59		 -0.70		 -71.72		 
-0.29		 4.69		 -0.44		 -98.22		 
-0.29		 5.29		 -0.76		 -96.04		 
-0.11		 2.80		 -1.65		 -87.12		 
-0.17		 4.30		 -0.82		 -90.15		 
-0.09		 2.80		 -1.65		 -86.60		 
-0.13		 4.30		 -0.82		 -89.54		 
-0.03		 1.70		 -0.89		 -59.73		 
-0.03		 1.70		 -0.82		 -36.92		 
-0.09		 6.00		 -2.35		 -95.97		 
-0.01		 1.70		 -0.89		 -59.88		 
-0.01		 1.70		 -0.82		 -39.28		 
-0.01		 1.80		 -0.82		 -42.60		 
0.00		 1.70		 -0.95		 -73.10		 
0.05		 1.20		 -3.81		 -100.40		 
0.10		 2.50		 -0.82		 -68.93		 
0.11		 2.80		 -1.46		 -69.65		 
0.06		 1.20		 -3.81		 -100.89		 
0.12		 2.50		 -0.82		 -68.74		 
0.13		 2.80		 -1.46		 -67.83		 
0.16		 2.90		 -1.52		 -66.12		 
0.18		 2.89		 -1.52		 -64.41		 
0.08		 1.20		 -10.53		 -102.41		 
0.09		 1.20		 -10.53		 -101.62		 
0.13		 1.49		 -0.82		 -44.62		 
0.29		 3.39		 -1.71		 -98.38		 
0.14		 1.49		 -0.82		 -44.36		 
0.20		 1.79		 -1.08		 -81.24		 
0.52		 4.77		 -15.80		 -100.87		 
0.47		 3.97		 -0.51		 -97.57		 
0.27		 1.88		 -1.02		 -68.93		 
0.30		 1.78		 -1.33		 -91.22		 
0.19		 1.08		 -9.14		 -100.26		 
0.31		 1.77		 -1.33		 -90.75		 
0.33		 1.87		 -0.95		 -70.59		 
0.34		 1.87		 -0.95		 -70.68		 
0.36		 1.97		 -0.95		 -70.96		 
0.40		 2.16		 -1.40		 -90.36		 
0.40		 2.16		 -1.33		 -86.47		 
0.39		 2.06		 -1.21		 -77.64		 
0.56		 2.95		 -0.25		 -91.84		 
0.58		 3.05		 -0.25		 -90.18		 
0.18		 0.88		 -13.64		 -102.73		 
0.39		 1.96		 -1.21		 -69.99		 
0.41		 2.06		 -1.46		 -87.80		 
0.41		 2.06		 -1.21		 -78.61		 
0.59		 2.94		 -0.25		 -91.45		 
0.40		 1.86		 -1.21		 -73.27		 
0.42		 1.85		 -1.21		 -75.39		 
0.70		 3.12		 -0.25		 -91.60		 
0.35		 1.46		 -4.38		 -100.14		 
0.47		 1.94		 -1.46		 -86.13		 
0.36		 1.46		 -4.38		 -101.27		 
0.46		 1.84		 -1.46		 -93.54		 
1.14		 4.15		 -5.33		 -100.73		 
1.18		 4.14		 -5.33		 -100.29		 
1.23		 4.33		 -5.08		 -102.82		 
1.21		 3.39		 -2.35		 -100.51		 
0.72		 0.96		 -5.65		 -103.52		 


==> figures/Results/Dilation/FR_141/RadarLog_141_Dilation_GT.dat <==
xcor		 ycor		 
0.58		 1.01		 
0.46		 5.95		 
-1.56		 5.91		 
-1.44		 0.97		 
0.58		 1.01		 


==> figures/Results/Dilation/FR_141/RadarLog_141_Dilation_Pred.dat <==
xcor		 ycor		 
0.20		 0.95		 
0.68		 5.84		 
-1.34		 6.04		 
-1.82		 1.15		 
0.20		 0.95		 


==> figures/Results/Dilation/FR_1889/RadarLog_1889_Dilation_Detections.dat <==
xcor		 ycor		 velo		 RCS		 
-0.94		 1.04		 -15.55		 -101.43		 
-1.38		 1.72		 -4.82		 -101.89		 
-1.36		 1.73		 -4.82		 -101.86		 
-0.76		 1.52		 -3.62		 -101.95		 
-0.74		 1.53		 -3.62		 -101.87		 
-1.33		 2.80		 -13.07		 -104.08		 
-1.31		 2.81		 -13.07		 -103.70		 
-0.55		 1.29		 -14.53		 -102.23		 
-0.54		 1.29		 -14.53		 -100.42		 
-0.91		 2.75		 -15.67		 -101.36		 
-0.95		 3.57		 -13.07		 -102.18		 
-0.93		 3.58		 -13.07		 -101.05		 
-0.43		 2.26		 -2.22		 -81.86		 
-0.45		 2.36		 -2.60		 -89.73		 
-0.40		 2.16		 -2.28		 -89.63		 
-0.41		 2.26		 -2.22		 -81.34		 
-0.43		 2.36		 -2.60		 -89.55		 
-1.28		 6.98		 -0.82		 -89.94		 
-0.38		 2.17		 -2.28		 -89.76		 
-0.40		 2.27		 -1.52		 -74.54		 
-0.41		 2.36		 -2.22		 -77.53		 
-0.41		 2.36		 -1.90		 -83.15		 
-0.64		 3.64		 -0.76		 -102.95		 
-1.22		 6.99		 -0.82		 -89.59		 
-0.36		 2.17		 -2.35		 -91.56		 
-0.38		 2.27		 -2.60		 -96.73		 
-0.38		 2.27		 -2.28		 -77.85		 
-0.38		 2.27		 -2.16		 -77.22		 
-0.38		 2.27		 -1.52		 -72.21		 
-0.39		 2.37		 -2.22		 -79.01		 
-0.39		 2.37		 -1.90		 -83.52		 
-0.61		 3.65		 -0.76		 -102.94		 
-0.36		 2.27		 -2.41		 -95.34		 
-0.36		 2.27		 -2.28		 -75.59		 
-0.36		 2.27		 -2.16		 -76.43		 
-0.36		 2.27		 -1.46		 -61.53		 
-0.36		 2.27		 -1.40		 -49.33		 
-0.38		 2.37		 -2.28		 -74.38		 
-0.38		 2.37		 -2.16		 -75.14		 
-0.34		 2.27		 -2.41		 -95.09		 
-0.34		 2.27		 -2.09		 -70.80		 
-0.34		 2.27		 -1.46		 -58.23		 
-0.34		 2.27		 -1.40		 -49.63		 
-0.36		 2.37		 -2.28		 -78.41		 
-0.36		 2.37		 -2.03		 -74.27		 
-0.32		 2.28		 -2.03		 -69.83		 
-0.35		 2.48		 -1.97		 -84.99		 
-0.31		 2.28		 -2.03		 -71.44		 
-0.30		 2.38		 -1.46		 -63.17		 
-0.30		 2.38		 -1.40		 -52.93		 
-0.28		 2.38		 -1.40		 -53.59		 
-0.29		 2.48		 -1.90		 -89.52		 
-0.28		 2.58		 -2.28		 -94.36		 
-0.32		 2.88		 -0.63		 -86.26		 
-0.21		 2.19		 -1.78		 -84.46		 
-0.19		 2.19		 -1.78		 -85.01		 
-0.57		 7.28		 -0.57		 -91.17		 
-0.47		 6.68		 -0.89		 -93.21		 
-0.51		 7.28		 -0.57		 -90.88		 
-0.19		 2.99		 -1.84		 -98.50		 
-0.23		 3.69		 -2.86		 -83.97		 
-0.42		 6.69		 -0.89		 -94.05		 
-0.42		 6.69		 -0.82		 -79.77		 
-0.16		 3.00		 -1.84		 -98.93		 
-0.37		 6.69		 -0.82		 -79.55		 
-0.48		 10.29		 -0.70		 -88.90		 
-0.34		 10.89		 -1.21		 -99.85		 
-0.35		 11.29		 -1.14		 -99.16		 
-0.26		 10.90		 -1.21		 -99.22		 
-0.26		 11.30		 -1.14		 -97.62		 
-0.27		 11.50		 -15.04		 -104.68		 
-0.13		 8.40		 -0.82		 -99.18		 
-0.16		 10.20		 -0.32		 -81.64		 
-0.16		 10.30		 -0.63		 -87.01		 
-0.21		 13.20		 -0.25		 -84.25		 
-0.03		 3.40		 -1.27		 -74.91		 
-0.06		 7.10		 -2.79		 -98.55		 
-0.08		 9.80		 -1.40		 -87.85		 
-0.08		 10.20		 -0.32		 -80.18		 
-0.08		 10.30		 -0.32		 -76.74		 
-0.08		 10.30		 -0.25		 -75.72		 
0.00		 6.20		 -0.76		 -93.22		 
0.00		 10.30		 -0.25		 -82.39		 
0.04		 5.40		 -0.44		 -94.89		 
0.05		 6.10		 -0.82		 -92.48		 
0.05		 6.80		 -1.33		 -90.24		 
0.05		 6.90		 -1.46		 -96.26		 
0.05		 6.90		 -1.33		 -89.90		 
0.08		 5.40		 -0.44		 -95.38		 
0.10		 6.10		 -0.82		 -91.47		 
0.11		 6.80		 -1.33		 -89.64		 
0.11		 6.90		 -1.46		 -97.03		 
0.11		 6.90		 -1.40		 -86.52		 
0.13		 8.60		 -0.63		 -86.61		 
0.17		 11.00		 -13.71		 -101.74		 
0.09		 3.90		 -2.92		 -94.32		 
0.14		 6.10		 -1.33		 -82.81		 
0.14		 6.10		 -0.76		 -91.07		 
0.20		 8.60		 -0.63		 -89.43		 
0.23		 10.00		 -0.89		 -97.59		 
0.12		 3.90		 -2.92		 -94.45		 
0.12		 3.90		 -1.40		 -70.90		 
0.19		 6.10		 -1.33		 -83.04		 
0.19		 6.10		 -0.76		 -87.64		 
0.21		 6.80		 -1.46		 -97.71		 
0.21		 6.80		 -1.40		 -85.08		 
0.27		 8.70		 -0.63		 -87.58		 
0.31		 10.00		 -0.89		 -96.76		 
0.15		 3.90		 -2.86		 -77.87		 
0.15		 3.90		 -2.79		 -71.77		 
0.34		 8.69		 -0.63		 -87.09		 
0.47		 11.99		 -0.44		 -88.64		 
0.50		 12.69		 -1.40		 -93.41		 
0.14		 3.00		 -14.78		 -99.27		 
0.18		 3.90		 -2.79		 -72.49		 
0.21		 4.50		 -1.40		 -83.44		 
0.28		 5.99		 -1.40		 -80.15		 
0.29		 6.09		 -1.40		 -79.71		 
0.35		 7.39		 -2.73		 -89.95		 
0.38		 8.09		 -1.40		 -90.34		 
0.51		 10.89		 -0.32		 -91.59		 
0.57		 12.09		 -9.96		 -101.93		 
0.57		 12.19		 -0.38		 -93.32		 
0.60		 12.69		 -1.40		 -93.07		 
0.25		 4.49		 -1.40		 -83.12		 
0.26		 4.79		 -1.46		 -97.15		 
0.34		 6.19		 -1.40		 -87.14		 
0.39		 7.09		 -1.40		 -88.74		 
0.39		 7.19		 -1.40		 -82.48		 
0.40		 7.39		 -2.73		 -91.05		 
0.44		 8.09		 -1.40		 -91.24		 
0.44		 8.09		 -1.33		 -91.43		 
0.45		 8.19		 -1.40		 -88.37		 
0.48		 8.69		 -2.73		 -97.46		 
0.66		 12.08		 -9.96		 -103.81		 
0.67		 12.18		 -0.38		 -93.13		 
0.68		 12.48		 -0.32		 -82.97		 
0.26		 4.09		 -1.46		 -89.82		 
0.30		 4.79		 -1.46		 -96.59		 
0.38		 5.99		 -1.46		 -92.41		 
0.39		 6.19		 -1.40		 -87.63		 
0.39		 6.29		 -12.18		 -97.31		 
0.44		 7.09		 -1.40		 -88.44		 
0.45		 7.19		 -1.40		 -84.57		 
0.45		 7.19		 -1.33		 -83.68		 
0.49		 7.78		 -0.82		 -93.04		 
0.51		 8.08		 -1.33		 -91.46		 
0.51		 8.18		 -1.40		 -88.03		 
0.74		 11.78		 -0.38		 -85.63		 
0.77		 12.28		 -11.87		 -106.91		 
0.78		 12.48		 -0.32		 -83.37		 
0.20		 2.89		 -7.36		 -102.33		 
0.29		 4.09		 -1.46		 -87.40		 
0.38		 5.39		 -1.40		 -80.87		 
0.53		 7.48		 -2.73		 -93.97		 
0.54		 7.68		 -8.69		 -101.07		 
0.60		 8.58		 -0.38		 -86.44		 
0.78		 11.07		 -0.44		 -89.15		 
0.83		 11.77		 -0.38		 -85.26		 
0.83		 11.77		 -0.32		 -83.66		 
0.84		 11.87		 -0.38		 -83.08		 
0.86		 12.17		 -0.32		 -91.12		 
0.86		 12.27		 -11.87		 -107.01		 
0.88		 12.47		 -0.25		 -85.94		 
0.90		 12.77		 -1.40		 -92.58		 
0.42		 5.38		 -1.40		 -76.19		 
0.42		 5.38		 -1.33		 -81.21		 
0.59		 7.48		 -2.73		 -94.51		 
0.66		 8.37		 -9.84		 -100.84		 
0.68		 8.67		 -0.38		 -83.99		 
0.95		 12.16		 -0.32		 -91.39		 
0.98		 12.46		 -0.25		 -85.93		 
0.52		 5.98		 -4.00		 -93.97		 
0.58		 6.68		 -1.46		 -96.70		 
0.63		 7.27		 -0.38		 -87.92		 
0.66		 7.67		 -12.56		 -98.44		 
0.68		 7.87		 -12.06		 -100.63		 
0.75		 8.67		 -0.38		 -83.98		 
0.83		 9.66		 -0.32		 -82.50		 
1.13		 13.15		 -8.88		 -101.81		 
0.38		 3.98		 -1.46		 -89.63		 
0.38		 4.08		 -1.40		 -78.37		 
0.51		 5.38		 -2.73		 -72.16		 
0.56		 5.97		 -4.00		 -92.55		 
0.68		 7.27		 -0.38		 -87.71		 
0.72		 7.67		 -12.56		 -99.19		 
0.72		 7.67		 -10.28		 -103.00		 
0.74		 7.87		 -12.06		 -100.74		 
0.92		 9.76		 -9.96		 -100.32		 
1.24		 13.14		 -8.88		 -102.56		 
0.55		 5.37		 -2.79		 -76.77		 
0.55		 5.37		 -2.73		 -73.71		 
0.69		 6.76		 -12.56		 -99.08		 
0.76		 7.46		 -2.86		 -101.02		 
0.81		 7.96		 -8.95		 -101.77		 
0.86		 8.46		 -7.49		 -99.51		 
0.91		 8.95		 -3.43		 -102.15		 
0.91		 8.95		 -1.40		 -95.21		 
1.29		 12.63		 -6.79		 -103.90		 
0.28		 2.58		 -1.52		 -85.07		 
0.77		 6.96		 -9.14		 -100.10		 
0.82		 7.46		 -2.86		 -100.36		 
0.83		 7.55		 -13.39		 -100.70		 
0.88		 7.95		 -8.95		 -101.88		 
0.96		 8.75		 -1.21		 -100.18		 
0.98		 8.95		 -1.40		 -94.52		 
1.03		 9.34		 -0.25		 -90.67		 
1.04		 9.44		 -1.90		 -104.28		 
1.08		 9.84		 -7.11		 -102.84		 
1.08		 9.84		 -7.04		 -100.66		 
1.39		 12.62		 -6.79		 -104.61		 
0.19		 1.59		 -1.65		 -90.67		 
0.19		 1.59		 -1.59		 -82.88		 
0.19		 1.59		 -1.46		 -56.91		 
0.30		 2.58		 -1.52		 -83.24		 
0.82		 6.95		 -9.14		 -99.32		 
0.95		 8.04		 -0.51		 -90.39		 
0.97		 8.24		 -10.72		 -100.93		 
1.00		 8.44		 -10.72		 -98.73		 
1.03		 8.74		 -1.21		 -99.15		 
1.08		 9.14		 -11.55		 -103.60		 
1.11		 9.43		 -1.90		 -104.20		 
1.15		 9.73		 -6.09		 -102.14		 
1.16		 9.83		 -7.04		 -104.98		 
0.20		 1.59		 -1.65		 -87.70		 
0.20		 1.59		 -1.59		 -82.73		 
0.20		 1.59		 -1.52		 -71.24		 
0.20		 1.59		 -1.46		 -56.72		 
0.20		 1.59		 -1.40		 -42.10		 
0.20		 1.59		 -1.21		 -67.96		 
0.30		 2.38		 -0.25		 -85.58		 
0.75		 5.95		 -3.87		 -96.86		 
0.86		 6.85		 -12.56		 -98.43		 
0.86		 6.85		 -7.49		 -99.27		 
0.88		 6.95		 -12.56		 -98.93		 
1.00		 7.94		 -8.38		 -98.97		 
1.01		 8.04		 -5.20		 -97.86		 
1.02		 8.14		 -12.82		 -101.23		 
1.04		 8.23		 -10.72		 -100.40		 
1.06		 8.43		 -10.72		 -99.75		 
1.15		 9.13		 -11.55		 -103.35		 
1.17		 9.33		 -7.23		 -103.12		 
1.25		 9.92		 -6.66		 -103.86		 
1.41		 11.21		 -1.65		 -101.13		 
0.21		 1.59		 -1.40		 -42.03		 
0.21		 1.59		 -1.33		 -40.84		 
0.62		 4.66		 -2.67		 -70.89		 
0.80		 5.95		 -3.87		 -99.13		 
0.82		 6.15		 -4.12		 -92.68		 
0.92		 6.84		 -14.40		 -102.56		 
0.92		 6.84		 -7.49		 -99.85		 
1.01		 7.53		 -5.08		 -97.43		 
1.05		 7.83		 -0.38		 -96.05		 
1.06		 7.93		 -8.38		 -98.79		 
1.06		 7.93		 -8.31		 -101.09		 
1.09		 8.13		 -12.82		 -101.49		 
1.14		 8.52		 -2.28		 -100.92		 
1.20		 8.92		 -3.74		 -102.24		 
1.26		 9.42		 -5.58		 -104.31		 
1.33		 9.91		 -5.39		 -103.53		 
1.50		 11.20		 -1.65		 -101.19		 
0.21		 1.49		 -1.46		 -76.20		 
0.21		 1.49		 -1.40		 -62.73		 
0.22		 1.58		 -1.71		 -97.15		 
0.22		 1.58		 -1.02		 -92.66		 
0.58		 4.06		 -2.60		 -75.97		 
0.66		 4.65		 -2.92		 -97.49		 
0.66		 4.65		 -2.86		 -88.58		 
0.66		 4.65		 -2.67		 -74.13		 
0.87		 6.14		 -4.12		 -93.66		 
0.87		 6.14		 -4.06		 -92.05		 
0.94		 6.63		 -5.96		 -98.86		 
1.00		 7.03		 -8.31		 -98.54		 
1.04		 7.33		 -4.51		 -99.09		 
1.05		 7.43		 -9.01		 -102.61		 
1.05		 7.43		 -2.92		 -98.77		 
1.11		 7.82		 -3.87		 -97.43		 
1.12		 7.92		 -0.38		 -92.57		 
1.14		 8.02		 -0.38		 -95.63		 
1.34		 9.41		 -5.58		 -104.46		 
1.41		 9.90		 -5.39		 -103.45		 
1.70		 11.98		 -8.25		 -106.64		 
0.25		 1.68		 -1.78		 -89.63		 
0.53		 3.56		 -3.49		 -101.35		 
0.61		 4.05		 -2.60		 -76.87		 
0.68		 4.55		 -2.60		 -76.27		 
0.95		 6.33		 -2.79		 -86.97		 
0.99		 6.63		 -5.96		 -98.14		 
1.11		 7.42		 -9.01		 -102.70		 
1.13		 7.52		 -1.65		 -100.45		 
1.13		 7.52		 -1.59		 -97.18		 
1.20		 8.01		 -0.44		 -91.49		 
1.23		 8.21		 -3.93		 -99.25		 
1.35		 9.00		 -0.25		 -93.02		 
1.37		 9.10		 -4.82		 -101.65		 
1.44		 9.59		 -6.92		 -104.12		 
1.59		 10.58		 -1.33		 -91.82		 
1.66		 11.08		 -1.65		 -97.18		 
1.80		 11.97		 -8.25		 -106.59		 
1.84		 12.26		 -2.54		 -103.05		 
0.28		 1.78		 -1.40		 -32.22		 
0.30		 1.88		 -1.71		 -83.72		 
0.30		 1.88		 -1.59		 -69.60		 
0.30		 1.88		 -1.40		 -33.75		 
0.30		 1.88		 -1.08		 -74.30		 
0.72		 4.54		 -2.67		 -72.10		 
0.98		 6.22		 -0.51		 -89.79		 
1.00		 6.32		 -2.86		 -94.45		 
1.03		 6.52		 -9.33		 -100.67		 
1.06		 6.72		 -5.96		 -98.23		 
1.08		 6.82		 -6.66		 -100.27		 
1.17		 7.41		 -1.59		 -97.57		 
1.19		 7.51		 -1.59		 -98.92		 
1.22		 7.70		 -10.09		 -102.85		 
1.22		 7.70		 -7.42		 -98.62		 
1.28		 8.10		 -14.59		 -101.30		 
1.42		 8.99		 -0.25		 -92.60		 
1.52		 9.58		 -6.92		 -103.30		 
1.67		 10.57		 -1.33		 -93.41		 
1.75		 11.06		 -1.65		 -102.03		 
1.94		 12.25		 -2.54		 -102.83		 
0.30		 1.78		 -1.40		 -32.84		 
0.30		 1.78		 -1.33		 -29.61		 
0.31		 1.87		 -1.65		 -78.07		 
0.31		 1.87		 -1.59		 -70.43		 
0.31		 1.87		 -1.52		 -57.78		 
0.31		 1.87		 -1.46		 -43.65		 
0.31		 1.87		 -1.40		 -27.86		 
0.31		 1.87		 -1.33		 -26.14		 
0.31		 1.87		 -1.27		 -40.96		 
0.31		 1.87		 -1.08		 -75.54		 
0.31		 1.87		 -0.63		 -101.52		 
0.33		 1.97		 -1.71		 -87.68		 
0.33		 1.97		 -1.65		 -82.08		 
0.33		 1.97		 -1.52		 -63.27		 
0.71		 4.24		 -2.73		 -73.20		 
0.75		 4.54		 -2.67		 -76.04		 
0.82		 4.93		 -4.06		 -90.11		 
0.82		 4.93		 -4.00		 -89.06		 
1.08		 6.51		 -5.65		 -100.93		 
1.10		 6.61		 -4.38		 -98.63		 
1.12		 6.71		 -5.96		 -97.43		 
1.13		 6.81		 -6.66		 -99.54		 
1.15		 6.91		 -0.32		 -100.46		 
1.28		 7.69		 -7.42		 -98.01		 
1.39		 8.38		 -1.97		 -99.03		 
0.26		 1.48		 -1.52		 -95.15		 
0.33		 1.87		 -1.65		 -78.44		 
0.33		 1.87		 -1.27		 -40.79		 
0.34		 1.97		 -1.71		 -86.42		 
0.34		 1.97		 -1.65		 -81.60		 
0.34		 1.97		 -1.59		 -70.94		 
0.74		 4.24		 -2.73		 -73.34		 
0.86		 4.93		 -4.06		 -90.47		 
0.86		 4.93		 -4.00		 -87.27		 
1.12		 6.40		 -4.76		 -101.05		 
1.13		 6.50		 -5.65		 -99.33		 
1.55		 8.87		 -5.52		 -101.61		 
1.79		 10.25		 -4.25		 -102.11		 
0.36		 1.97		 -1.78		 -91.19		 
0.36		 1.97		 -1.40		 -35.40		 
0.36		 1.97		 -1.33		 -35.37		 
1.01		 5.51		 -3.93		 -95.11		 
1.11		 6.10		 -1.97		 -100.21		 
1.11		 6.10		 -0.51		 -92.65		 
1.17		 6.39		 -4.76		 -100.86		 
1.38		 7.57		 -2.73		 -97.56		 
1.40		 7.67		 -2.73		 -96.46		 
1.62		 8.85		 -5.52		 -101.67		 
1.87		 10.23		 -4.25		 -100.73		 
0.38		 1.96		 -1.40		 -35.18		 
0.38		 1.96		 -1.33		 -33.37		 
0.58		 3.05		 -1.59		 -95.47		 
0.60		 3.14		 -1.59		 -90.25		 
0.94		 4.91		 -4.12		 -99.45		 
1.05		 5.50		 -3.93		 -95.09		 
1.44		 7.56		 -2.73		 -96.80		 
1.69		 8.84		 -0.25		 -94.87		 
1.78		 9.33		 -9.20		 -101.61		 
2.34		 12.28		 -2.54		 -101.16		 
0.37		 1.86		 -0.89		 -84.97		 
0.61		 3.04		 -1.59		 -93.72		 
0.62		 3.14		 -1.59		 -93.57		 
0.98		 4.90		 -4.12		 -99.73		 
0.98		 4.90		 -3.93		 -95.96		 
1.13		 5.69		 -2.73		 -76.51		 
1.23		 6.18		 -0.44		 -96.14		 
1.35		 6.77		 -4.51		 -100.64		 
1.76		 8.83		 -0.57		 -84.74		 
2.05		 10.30		 -4.25		 -100.60		 
2.44		 12.26		 -2.54		 -102.72		 
2.54		 12.75		 -5.52		 -102.83		 
0.30		 1.47		 -12.50		 -101.03		 
0.39		 1.86		 -0.89		 -84.56		 
0.41		 1.96		 -0.76		 -84.45		 
0.67		 3.23		 -2.79		 -77.32		 
1.28		 6.17		 -6.92		 -102.68		 
1.81		 8.71		 -0.82		 -96.26		 
0.42		 1.95		 -0.76		 -85.65		 
0.72		 3.32		 -2.86		 -85.89		 
0.72		 3.32		 -2.79		 -75.42		 
1.16		 5.38		 -4.00		 -87.95		 
1.50		 6.94		 -6.09		 -101.33		 
1.60		 7.43		 -0.70		 -87.61		 
1.77		 8.21		 -2.16		 -101.89		 
0.74		 3.32		 -2.79		 -75.17		 
0.85		 3.81		 -5.58		 -101.89		 
1.18		 5.27		 -3.93		 -90.17		 
1.20		 5.37		 -4.00		 -85.49		 
1.66		 7.42		 -0.76		 -82.94		 
1.66		 7.42		 -0.70		 -83.33		 
0.73		 3.12		 -1.33		 -70.80		 
0.88		 3.80		 -5.58		 -102.33		 
1.22		 5.26		 -3.93		 -91.84		 
1.25		 5.36		 -4.06		 -90.08		 
1.34		 5.75		 -9.58		 -97.21		 
1.34		 5.75		 -9.52		 -99.07		 
1.72		 7.40		 -0.76		 -79.86		 
2.33		 10.03		 -1.14		 -100.63		 
0.47		 1.94		 -0.82		 -83.26		 
0.75		 3.11		 -1.33		 -62.38		 
0.80		 3.31		 -1.52		 -94.10		 
0.98		 4.08		 -1.27		 -83.47		 
1.38		 5.74		 -9.52		 -100.71		 
2.41		 10.01		 -1.14		 -100.44		 
0.48		 1.94		 -0.82		 -84.74		 
0.70		 2.81		 -2.09		 -92.46		 
0.82		 3.30		 -1.52		 -94.89		 
1.86		 7.47		 -4.19		 -103.81		 
2.67		 10.36		 -1.65		 -103.14		 
0.59		 2.22		 -3.30		 -102.08		 
1.93		 7.25		 -0.76		 -81.76		 
1.93		 7.25		 -0.70		 -85.28		 
2.68		 10.05		 -1.14		 -96.84		 
0.85		 3.09		 -1.27		 -67.38		 
1.99		 7.23		 -0.76		 -81.46		 
1.99		 7.23		 -0.70		 -84.54		 
0.88		 3.08		 -1.27		 -66.62		 
2.62		 9.23		 -0.89		 -97.20		 
2.71		 9.52		 -1.27		 -89.25		 
2.93		 10.29		 -1.84		 -98.39		 
2.78		 9.50		 -1.27		 -88.81		 
2.98		 10.17		 -15.93		 -103.31		 
2.08		 6.89		 -0.51		 -90.96		 
3.06		 10.15		 -15.93		 -104.05		 
2.14		 6.88		 -0.89		 -94.08		 
2.14		 6.88		 -0.51		 -90.93		 
2.73		 8.79		 -0.57		 -83.03		 
2.19		 6.86		 -0.89		 -94.41		 
2.92		 9.14		 -13.26		 -103.28		 
2.47		 7.50		 -11.80		 -102.75		 
1.02		 3.03		 -2.54		 -84.42		 
1.70		 5.02		 -2.54		 -90.34		 
2.53		 7.48		 -11.80		 -102.77		 
0.50		 1.41		 -1.27		 -71.58		 
0.81		 2.26		 -1.27		 -48.27		 
1.85		 5.18		 -2.60		 -82.65		 
0.48		 1.31		 -1.21		 -91.65		 
0.52		 1.41		 -1.27		 -70.95		 
0.82		 2.25		 -1.27		 -48.62		 
1.89		 5.16		 -2.60		 -84.03		 
0.84		 2.25		 -1.21		 -51.36		 
1.12		 3.00		 -2.47		 -90.40		 
1.16		 3.09		 -2.22		 -94.88		 
1.90		 5.06		 -6.16		 -99.30		 
0.54		 1.40		 -1.21		 -80.50		 
0.83		 2.15		 -1.27		 -37.58		 
0.86		 2.24		 -1.21		 -52.97		 
0.81		 2.05		 -1.27		 -36.68		 
0.81		 2.05		 -1.21		 -41.52		 
0.84		 2.14		 -1.27		 -38.12		 
0.84		 2.14		 -1.21		 -40.20		 
1.98		 5.02		 -2.67		 -76.99		 
3.49		 8.84		 -9.77		 -105.52		 
0.82		 2.04		 -1.27		 -36.31		 
0.82		 2.04		 -1.21		 -39.99		 
1.16		 2.87		 -2.54		 -99.05		 
1.46		 3.62		 -2.41		 -89.77		 
2.03		 5.01		 -2.67		 -77.39		 
1.49		 3.60		 -2.41		 -89.47		 
1.95		 4.71		 -1.27		 -91.09		 
1.37		 3.22		 -0.89		 -95.59		 
1.95		 4.60		 -2.67		 -73.74		 
1.35		 3.12		 -1.21		 -75.38		 
1.39		 3.21		 -0.89		 -95.78		 
2.47		 5.69		 -2.67		 -84.37		 
1.38		 3.11		 -1.21		 -76.50		 
1.54		 3.47		 -2.41		 -90.19		 
1.12		 2.46		 -1.21		 -62.54		 
1.24		 2.73		 -1.21		 -66.48		 
1.57		 3.46		 -2.41		 -88.46		 
1.74		 3.82		 -2.60		 -76.40		 
1.78		 3.91		 -2.60		 -75.44		 
1.27		 2.72		 -1.27		 -63.95		 
1.27		 2.72		 -1.21		 -63.82		 
1.77		 3.81		 -2.60		 -74.87		 
1.81		 3.90		 -2.60		 -76.14		 
0.82		 1.72		 -1.21		 -50.70		 
1.29		 2.71		 -1.08		 -80.93		 
2.11		 4.42		 -2.54		 -85.53		 
1.31		 2.70		 -1.08		 -81.01		 
2.14		 4.41		 -2.54		 -85.18		 
1.78		 3.58		 -2.54		 -78.87		 
2.85		 5.62		 -2.60		 -85.73		 
1.20		 2.31		 -0.25		 -86.87		 
2.21		 4.26		 -2.60		 -80.08		 
2.21		 4.26		 -2.54		 -85.22		 
1.22		 2.30		 -0.25		 -86.93		 
1.69		 3.18		 -2.16		 -93.69		 
2.25		 4.24		 -2.54		 -85.15		 
3.00		 5.65		 -2.54		 -95.25		 
1.24		 2.29		 -1.97		 -87.32		 
1.48		 2.73		 -0.32		 -91.74		 
3.00		 5.54		 -2.54		 -89.58		 
3.05		 5.63		 -2.54		 -94.48		 
0.73		 1.31		 -15.55		 -98.56		 
1.31		 2.36		 -1.90		 -87.60		 
1.70		 3.06		 -2.16		 -93.97		 
3.05		 5.51		 -2.54		 -90.67		 
1.33		 2.35		 -1.90		 -87.35		 
1.33		 2.35		 -1.59		 -86.20		 
2.31		 4.09		 -2.54		 -85.26		 
1.00		 1.73		 -1.08		 -71.28		 
2.10		 3.64		 -2.47		 -86.45		 
1.07		 1.81		 -1.14		 -51.02		 
2.13		 3.62		 -2.47		 -83.45		 
3.40		 5.77		 -0.63		 -90.54		 
1.08		 1.80		 -1.14		 -49.47		 
1.34		 2.23		 -0.57		 -84.29		 
2.68		 4.46		 -2.47		 -96.06		 
3.45		 5.74		 -0.63		 -90.81		 
3.51		 5.83		 -0.63		 -81.70		 
1.36		 2.22		 -0.57		 -84.55		 
1.41		 2.30		 -0.38		 -84.19		 
1.47		 2.39		 -0.38		 -90.56		 
2.72		 4.43		 -2.47		 -96.14		 
1.06		 1.69		 -1.14		 -60.38		 
1.43		 2.29		 -0.76		 -85.36		 
1.08		 1.68		 -1.14		 -59.62		 
1.56		 2.44		 -0.76		 -89.54		 
3.72		 5.81		 -0.63		 -79.11		 
3.72		 5.69		 -0.70		 -81.04		 
3.77		 5.78		 -0.70		 -81.08		 
1.50		 2.25		 -0.44		 -83.14		 
3.83		 5.74		 -0.70		 -82.03		 
1.52		 2.23		 -1.14		 -57.38		 
3.49		 5.13		 -2.47		 -98.23		 
1.54		 2.22		 -1.14		 -55.77		 
3.54		 5.09		 -2.47		 -99.04		 
1.45		 2.04		 -1.02		 -70.19		 
1.56		 2.08		 -1.02		 -74.80		 
1.68		 2.24		 -0.44		 -91.45		 
1.74		 2.32		 -1.97		 -96.07		 
1.34		 1.74		 -4.25		 -99.17		 
1.71		 2.22		 -0.44		 -90.96		 
1.77		 2.30		 -1.97		 -96.30		 
2.85		 3.35		 -5.52		 -99.89		 
1.24		 0.84		 -11.74		 -100.35		 
1.38		 0.58		 -10.79		 -101.97		 
1.39		 0.55		 -10.79		 -101.16		 


==> figures/Results/Dilation/FR_1889/RadarLog_1889_Dilation_GT.dat <==
xcor		 ycor		 
1.28		 1.32		 
1.42		 6.26		 
-0.60		 6.32		 
-0.74		 1.38		 
1.28		 1.32		 


==> figures/Results/Dilation/FR_1889/RadarLog_1889_Dilation_Pred.dat <==
xcor		 ycor		 
1.33		 1.30		 
1.71		 6.25		 
-0.33		 6.40		 
-0.71		 1.46		 
1.33		 1.30		 

